Adaptive Distance Functions via Kelvin Transformation

The term safety in robotics is often understood as a synonym for avoidance. Although this perspective has led to progress in path planning and reactive control, a generalization of this perspective is necessary to include task semantics relevant to contact-rich manipulation tasks, especially during teleoperation and to ensure the safety of learned policies. We introduce the semantics-aware distance function and a corresponding computational method based on the Kelvin Transformation. This allows us to compute smooth distance approximations in an unbounded domain by instead solving a Laplace equation in a bounded domain. The semantics-aware distance generalizes signed distance functions by allowing the zero level set to lie inside of the object in regions where contact is allowed, effectively incorporating task semantics, such as object affordances, in an adaptive implicit representation of safe sets. In numerical experiments we show the computational viability of our method for real applications and visualize the computed function on a wrench with various semantic regions.

==> edits.txt <==
summary of high level changes wrt current arxiv version
the main contribution was not clear to the previous reviewers, so instead of extending the paper with real experiments, I'm first aiming to simplify and clarify the motivation and contributions of the paper.

changes:

general text for wording and formatting

removed the numerical validation subsection on field design including the attractive field for guidance (distracted from main objective)

moved the wrenches figure to the experiment section, and editing Validation B to focus on the role of semantics for safety, also referencing pretrained models such as 3D AffordanceNet for automatic detection

added new Fig. 1 that highlights the main concept (varying zero level set depending on semantics), and that through cont. differentiable it can be used in combination with control barrier function approaches.

added a paragraph describing the potential usage of pretrained models for affordance detection (beginning of Validation B and in conclusion)


